Joint and individual analysis of breast cancer histologic images and genomic covariates

A key challenge in modern data analysis is understanding connections between complex and differing modalities of data. For example, two of the main approaches to the study of breast cancer are histopathology (analyzing visual characteristics of tumors) and genetics. While histopathology is the gold standard for diagnostics and there have been many recent breakthroughs in genetics, there is little overlap between these two fields. We aim to bridge this gap by developing methods based on Angle-based Joint and Individual Variation Explained (AJIVE) to directly explore similarities and differences between these two modalities. Our approach exploits Convolutional Neural Networks (CNNs) as a powerful, automatic method for image feature extraction to address some of the challenges presented by statistical analysis of histopathology image data. CNNs raise issues of interpretability that we address by developing novel methods to explore visual modes of variation captured by statistical algorithms (e.g. PCA or AJIVE) applied to CNN features. Our results provide many interpretable connections and contrasts between histopathology and genetics.

==> sections/dep/old_intro.txt <==

\section{ (old) Introduction}

The era of big data is marked not only by large datasets, but also complex modalities of data such as images, networks, and text.
A key challenge in the analysis of complex data is data representation: what do you measure to capture the signal of interest \citep{marron2014overview}?
Automated, data-driven methods for feature extraction have proven to be powerful tools for analyzing complex data \citep{bengio2013representation}.
This is particularly true for predictive problems involving data modalities such as images and text where deep learning has made major advances.
Developing \textit{interpretable}, data-driven feature extraction methods -- particularly for inferential analyses where the goal is for humans to learn about the underlying signal -- is an ongoing challenge \citep{doshi2017towards, olah2018building}.

Modern scientific applications increasingly involve relating \textit{multiple} modalities of data to one another.
The \textit{multi-block} data setting\footnote{This setting is also referred to as \textit{multi-view}, \textit{multi-modal}, or \textit{multi-omic} data. Related terms include \textit{data fusion} and \textit{data integration}.} means a fixed set of observations (e.g. patients) and several sets of variables (e.g. gene expression, copy number, protein).
The classical example of a multi-block data algorithm is \textit{canonical correlation analysis} (CCA) which, given two data blocks, estimates a low dimensional \textit{joint signal} capturing the information shared by the two blocks \citep{hotelling1936relation}.
The multi-block data setting arises in recent cancer studies such as the Cancer Genome Atlas \citep{cancer2012comprehensive}.

Two of the main approaches to the study of breast cancer are histopathology and genetics.
Pathologic assessment of breast tissue is the current state of the art method for breast cancer diagnosis.
A pathologist examines the tissue under a microscope in order to determine if there is cancer as well as to assess important features used for determining the course of treatment including histologic type, invasive status, tumor size, lymph node status, grade, as well as stain for hormone receptors and HER2.
Histopathology is the classical approach for diagnosing cancer dating back to the 1800s \citep{rosen2001rosen, titford2006short}.
%Approaches to classifying breast cancers often treat data types, such as genetics and histopathology, as separate observations and do not develop joint classification schemes that use both.
%Histopathology is the study of the visual manifestation of tissue architecture and is the classical approach to diagnosing cancer dating back to the 1800s \cite{rosen2001rosen, titford2006short}.
Figure \ref{fig:he_example} shows an image of a \textit{hematoxylin and eosin} stained (H\&E) breast cancer tumor from the dataset analyzed in this paper.
Complementary to histopathology, genetic information is increasingly used to understand the biological processes underlying cancer.
Genetics also plays an important role in tumor clustering/classification as well as predicting patient prognosis and response to treatments \citep{gyHorffy2015multigene}.


\begin{figure}[h]
\centering
\includegraphics[scale=.05]{CBCS3_HE_30030_group_1_image_restained_downsized}
\caption{
A lower resolution view of a \textit{hematoxylin and eosin} (H\&E) stained 1mm core from a breast cancer tissue microarray.
The darker purple color (hematoxylin) stains nuclear material such as DNA, while the pink (eosin) highlights structures such as connective tissue.
% These images are quite large (e.g. $2,500 \times 2,500$ pixels) and complex.
}
\label{fig:he_example}
\end{figure}

Most existing research in breast cancer focuses on a single data modality e.g. either histopathology or genetics.
For example, the development of automated algorithms to augment human pathologists' judgements using machine learning is active area of research that aims to increase diagnostic accuracy and decrease costs \citep{liu2017detecting, couture2018image, veta2019predicting}.
Subtype discovery (clustering) based on gene expression data is another major area of research \citep{perou2000molecular, parker2009supervised}.
% This work identified five molecular subtypes (Luminal A, Luminal B, Her2-enriched, Basal-like and normal-like) of breast cancer defined by gene expression and were prognostic for outcomes.
% Further analysis identified a set of 50 genes (PAM50) which are predictive of these subtypes and further found to be associated with response to neoadjuvant chemotherapy \citep{parker2009supervised}.
Exploratory/inferential analyses, which study direct associations between histopathology and genetics, are receiving increasing interest in recent years, but are hindered by the challenge of doing inferential analysis on image data \citep{ash2018joint}.


% \todo{Possibly rephrase this para -- see Melissa comments}
The Carolina Breast Cancer Study Phase 3 (CBCS) is a cohort of breast cancer survivors diagnosed between 2008 and 2013 and with both histologic and gene expression data \citep{troester2017racial}.
CBCS provides a unique opportunity to explore both connections and differences between genomics and histopathology that could lead to new discoveries e.g. improved classification.
% The Carolina Breast Cancer Study (CBCS) provides a unique opportunity to explore both connections and differences between genetics and histopathology \citep{troester2017racial}.
% CBCS is a long running study that has H\&E tumor biopsy images as well as corresponding gene expression data for over a thousand women diagnosed with breast cancer.
It is known that genetics plays an important role in cancer development, so one might expect to see \textit{joint} modes of variation between the genetic and histopathological data.
However, not all information in one data modality is contained in the other, therefore, we expect to also see \textit{histopathology individual} as well as \textit{genetic individual} modes of variation.
%However, genetics is not everything and it is known that other factors are at play.
% However, not all information within each data type will be jointly shared between data modalities; therefore, we also expect both histology and gene expression to also contribute individual information not related to the other.
% In other words, we should expect to see modes of variation in the histopathology data that are unrelated to variation in the genetics.
% The \textit{histopathology individual} information may include environmental factors, technical variation, and genetic information related to genes not included in the dataset.
% Similarly, we expect to find \textit{genetic individual} modes of variation.
To estimate these three different kinds of signals, we use \textit{angle-based joint and individual variation explained} (AJIVE) \citep{feng2018angle}.

Statistical analysis of images presents difficulties for feature extraction.
Convolutional neural networks (CNNs) have proven adept at solving predictive tasks with images \citep{fukushima1980neocognitron, lecun2015deep}.
Inspired by the approach in \cite{couture2018image}, we use an intermediate layer of a pre-trained neural network (see Section \ref{ss:image_pro}) for automatic image feature extraction -- so called \textit{transfer learning} \citep{yosinski2014transferable, sharif2014cnn}.
We explore the limits of transfer learning and show that pre-trained CNN features with no fine tuning are able to capture complex visual signals in a domain vastly different than the one they were originally trained for.
See Section \ref{sss:transfer_learning} for a longer discussion of transfer learning in the context of this paper.
While the use of CNNs allows us to capture rich visual information, it presents difficulties because neural network features are notoriously difficult to interpret.

Leveraging deep learning for exploratory/inferential tasks, where the goal is to learn about patterns in the data, presents new challenges and is an active area of investigation \citep{ash2018joint, adebayo2018sanity,  olah2018building}.
We develop a multi-scaled approach called \textit{representative patch views} (RPV) to interpret signals in the data captured by multivariate statistical algorithms\footnote{Many statistical methods such as linear regression, PCA and AJIVE provide loadings vectors of neural features (i.e. vectors in neural feature space) that don't immediately tell us humans anything about the underlying biology.} applied to neural features (Section \ref{ss:rep_patch_view}).
This approach takes a patch-based representation of each H\&E image, allowing us to localize regions in each image that play an important role in a given mode of variation.
The RPVs operate at both the core level and patch level, providing a pathologist with two different levels of granularity to explore the visual features associated with a particular mode of variation.

Our AJIVE analysis is able to discover clear, interpretable, joint signals such as associations between Basal-like (genetics) and high grade tumors (histology).
The analysis also finds clear individual signals in the histopathological data such as fat content and mucinous tumors.

Section \ref{ss:intro-first_joint} below discusses the results of the first AJIVE joint component which captures tumor grade from the pathology perspective and the contrast between the Basal-like and Luminal A PAM50 subtypes from the genetic perspective.
Section \ref{s:data} presents the data provided by CBCS as well as the patch based, CNN image features extraction approach.
Section \ref{s:methods} discusses the methods used in this paper including the representative patch views and AJIVE.
Section \ref{s:results} interprets the joint, image individual and genetic individual AJIVE components.
Finally, Section \ref{s:conclusion} concludes with more discussion about transfer learning and exploratory analysis with deep learning.

All correlations and AUC statistics reported in the text of the paper are statistically significant at a level of 0.05 after controlling for multiple testing with the Benjamini-Hochberg procedure \cite{benjamini1995controlling} unless stated otherwise (see Section \ref{ss:clinical_interpretation_methods}).

The Appendix provides additional results and discussion.
Section \ref{app:tumor_structure_examples} contains a brief description of the tissue structures relevant to this paper.
Section \ref{app:ajive_diagnostics} gives diagnostic plots for the AJIVE analysis of the CBCS data.
Section \ref{ss:clinical_interpretation_methods} gives additional details of statistical analyses used in the clinical data interpretation methods.
% Section \ref{s:subspace_geom_ajive} provides background on the subspace geometry underlying many multi-block algorithms, a succinct geometric description of AJIVE, and new results connecting AJIVE to classical multi-block algorithms.
The supplementary material includes a number of figures that were excluded from the main body of the paper for brevity.
In particular, all representative patch views examined by pathologists are shown in \ref{supp}.


